Discovery of compact disc Galaxies with High Surface Brightness in the Sloan Digital Sky Survey

Compact disc galaxies (CDGs) with high surface brightness were identified in the Sloan Digital Sky Survey (SDSS) data. We determined the surface profiles of the CDGs and compared them to those of normal-sized disk galaxies (NDGs). The CDGs have higher central brightness and older stellar age than the NDGs. Furthermore, the brightness profiles of the CDGs fit a S{\'e}rsic model with $n \approx 2.11$ and have a zero $g^{\prime}-r^{\prime}$ color gradient on average. By contrast, the NDGs fit an exponential profile and have a negative color gradient on average. These results indicate that the structure and stellar population of the CDGs and NDGs differ. We suggest that the CDGs are ancient galaxies in the quenching phase following the initial central starburst.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
